On Optimal Synchronization of Diffusively Coupled Heterogeneous Van der Pol Oscillators

This paper proposes a novel method to achieve and preserve synchronization for a set of connected heterogeneous Van der Pol oscillators. Unlike the state-of-the-art synchronization methods, in which a large coupling gain is applied to couple any pair of connected oscillators, the proposed method first casts the whole synchronization process into two phases. The first one considers the period from the beginning to the first instant of synchronization, while the second phase covers the following time in which synchronization must be preserved. It is shown that a large coupling gain is adopted for the first phase, while the averaged coupling gain to preserve the synchronization in the second phase can be reduced significantly by using an offline optimized coupling law. Efficiency and performance of this method are confirmed by a set of numerical tests with different graphs and system dynamics.

==> reference_list.txt <==
REFERENCES

Anstreicher, M. and Wolsey, A. (2009). Two “well-known” properties of subgradient optimization. Mathematical Programming, 120(1), 213–220.

Aubin, J. and Ekeland, I. (1976). Estimates of the duality gap in nonconvex optimization. Mathematics of Operations Research, 1(3), 225–245.

Barnhart, C., Johnson, E., Nemhauser, G., Savelsbergh, M., and Vance, P. (1998). Branch-and-price: Column generation for solving huge integer programs. Operations research, 46(3), 316–329.

Bemporad, A. and Morari, M. (1999). Control of systems integrating logic, dynamics, and constraints. Automatica, 35(3), 407–427.

Bertsekas, D. (2009). Convex optimization theory. Athena Scientific Belmont.

Boyd, S. and Vandenberghe, L. (2004). Convex optimization. Cambridge university press.

Camisa, A., Notarnicola, I., and Notarstefano, G. (2018). A primal decomposition method with suboptimality bounds for distributed mixed-integer linear programming. In IEEE Conf on Decision and Control, 3391–3396.

Camisa, A. and Notarstefano, G. (2019). Primal decomposition and constraint generation for asynchronous distributed mixed-integer linear programming. In IEEE 18th European Control Conference, 77–82.

CPLEX, IBM ILOG (2009). User’s manual for cplex, v12.1. Int. Business Machines Corporation, 46(53), 157.

Falsone, A., Margellos, K., and Prandini, M. (2019). A decentralized approach to multi-agent milps: finite-time feasibility and performance guarantees. Automatica, 103, 141–150.

Geoffrion, M. (1974). Lagrangean relaxation for integer programming. In Approaches to integer programming, 82–114. Springer.

Groß, D. and Stursberg, O. (2013). Distributed predictive control for a class of hybrid systems with event-based communication. IFAC Proceedings Volumes, 46(27), 383–388.

Liu, Z. and Stursberg, O. (2018). Optimal trajectory planning of hybrid systems by efficient miqp encoding. In IEEE Conf on Decision and Control, 1548–1553.

Liu, Z. and Stursberg, O. (2019a). Distributed control of networked systems with coupling constraints. at-Automatisierungstechnik, 67(12), 1007–1018.

Liu, Z. and Stursberg, O. (2019b). Efficient optimal control of hybrid systems with conditioned transitions. In IEEE 15th Int Conf on Control and Automation, 223–230.

Vujanic, R., Esfahani, M., Goulart, J., Mariéthoz, S., and Morari, M. (2016). A decomposition method for large scale milps, with performance guarantees and a power system application. Automatica, 67, 144–156.

Vujanic, R., Esfahani, M., Goulart, P., and Morari, M. (2014). Large scale mixed-integer optimization: A solution method with supply chain applications. In IEEE 22nd Mediterranean Conf on Control and Automation, 804–809.

